Exploring Partial Intrinsic and Extrinsic Symmetry in 3D Medical Imaging

We present a novel methodology to detect imperfect bilateral symmetry in CT of human anatomy. In this paper, the structurally symmetric nature of the pelvic bone is explored and is used to provide interventional image augmentation for treatment of unilateral fractures in patients with traumatic injuries. The mathematical basis of our solution is on the incorporation of attributes and characteristics that satisfy the properties of intrinsic and extrinsic symmetry and are robust to outliers. In the first step, feature points that satisfy intrinsic symmetry are automatically detected in the M\"obius space defined on the CT data. These features are then pruned via a two-stage RANSAC to attain correspondences that satisfy also the extrinsic symmetry. Then, a disparity function based on Tukey's biweight robust estimator is introduced and minimized to identify a symmetry plane parametrization that yields maximum contralateral similarity. Finally, a novel regularization term is introduced to enhance similarity between bone density histograms across the partial symmetry plane, relying on the important biological observation that, even if injured, the dislocated bone segments remain within the body. Our extensive evaluations on various cases of common fracture types demonstrate the validity of the novel concepts and the robustness and accuracy of the proposed method.

==> comments_reviewers.txt <==
2. The paper is poorly organized and not easy to follow. Many key steps need more decent descriptions. For example, the initialization of the symmetric plane (i.e., the first step) contains multiple components. However, how they work together is not clear, and the meaning of many symbols/equations (e.g., in Secs 2.3.3 & 2.3.4) is not explained.


8. To justify the practical efficacy of the proposed method, the qualitative and quantitative evaluations on more real-patient data are necessary.
9. Detailed ablation studies are necessary to justify the efficacy of the authors' selection in each specific step.
Ans- To further assess the usability of the suggested method more analysis on real data are required.  patient privacy concerns or not documenting the intra-operative fluoroscopy images
[here reference all the works from other institutes that looked at symmetry]
[such data is not publicly available]
[it is already super cool that we got to show such data already, and more is not possible within the scope of this work]


------------------------
Nassir: Mention how hard was to find the data

Mention the data is not publicly available, and we identified personally bla bla ...



Only important thing that is left is that after the reference to our conference paper at the end of intro, mention that since we did this work there were many other works that also studied the validity of symmetry in pelvic fractures.
